Efficient Raycasting of Volumetric Depth Images for Remote Visualization of Large Volumes at High Frame Rates

We present an efficient raycasting algorithm for rendering Volumetric Depth Images (VDIs), and we show how it can be used in a remote visualization setting with VDIs generated and streamed from a remote server. VDIs are compact view-dependent volume representations that enable interactive visualization of large volumes at high frame rates by decoupling viewpoint changes from expensive rendering calculations. However, current rendering approaches for VDIs struggle with achieving interactive frame rates at high image resolutions. Here, we exploit the properties of perspective projection to simplify intersections of rays with the view-dependent frustums in a VDI and leverage spatial smoothness in the volume data to minimize memory accesses. Benchmarks show that responsive frame rates can be achieved close to the viewpoint of generation for HD display resolutions, providing high-fidelity approximate renderings of Gigabyte-sized volumes. We also propose a method to subsample the VDI for preview rendering, maintaining high frame rates even for large viewpoint deviations. We provide our implementation as an extension of an established open-source visualization library.

==> Reviews/Letter_to_primary.txt <==
Subject: Seeking clarification regarding review recommendations

Dear Madam or Sir,

I am the lead author of Submission ID 8293 at PacificVis 2023. I am writing on behalf of the authors to seek some input and clarification regarding one of your recommendations for our revisions. Our submission is titled "Efficient Raycasting of Volumetric Depth Images for Remote Visualization of Large Volumes at High Frame Rates".

Thank you for your recommendation to improve the evaluation of our method by including a comparison with remote volume visualization. As we set up the evaluation, we would like to make sure that we understood you correctly, and that what we have in mind covers the concerns you had when you read and reviewed our paper.

We have set up am NVenc video encoding and decoding system. We plan to measure overall remote visualization time as the frame time for direct volume rendering plus the encoding and decoding times. This would be compared with the frame time for VDI rendering, which runs locally on the client.

Could you please share whether such a comparison is what you had in mind in your recommendations?

We hope to use your review and suggestions to produce the best possible final version of our paper for the community, and thank you for your time and consideration in helping us do so.

Sincerely,
The Authors

----------

Subject: Seeking clarification regarding review recommendations

Dear Madam or Sir,

on behalf of all authors of submission ID 8293 at PacificVis 2023 ("Efficient Raycasting of Volumetric Depth Images for Remote Visualization of Large Volumes at High Frame Rates"), we thank you very much for the thoughtful and constructive comments, which help improve our manuscript. 

We are, however, unsure how to interpret one of the recommendations and would like to kindly seek clarification in order to ensure we are adequately addressing that point. In particular, this concerns the requested comparison with other remote visualization approaches. So far, as an alternative approach, we have set up an NVenc-based remote visualization system that allows us to assess the overall remote visualization time as the frame time for direct volume rendering plus the encoding and decoding times. We are happy to compare this with the frame time for VDI rendering on the display client.

Would this be the comparison you had in mind? Do do you have any other suggestions of what concretely we could or should compare with?

Our confusion stems from the fact that the VDI offers an explorable volume representation, whereas video-streaming solutions do not. The two approaches would have fundamentally different use cases w.r.t. interaction latency upon viewport changes, network bandwidth utilization, and the possibility of supporting multiple remote users simultaneously. Since the contribution of our paper is to provide a novel, more efficient (as shown by comparison with SOTA) raycasting algorithm for *VDIs*, we are unsure what a comparison with an NVEnc-based video streaming solution adds, or whether that is even what you had in mind.

We hope to use your review and suggestions to produce the best possible final version of our paper. We therefore highly appreciate your support, and thank you for your time and consideration.

Sincerely,
The Authors

-------

Dear Madam or Sir,
 
On behalf of all authors of submission ID 8293 at PacificVis 2023 ("Efficient Raycasting of Volumetric Depth Images for Remote Visualization of Large Volumes at High Frame Rates"), we thank you very much for the thoughtful and constructive comments, which help improve our manuscript.
 
We are, however, unsure how to interpret one of the recommendations and would like to kindly seek clarification in order to ensure we are adequately addressing that point. In particular, this concerns the requested comparison with other remote visualization approaches. So far, as an alternative approach, we have set up an NVenc-based remote visualization system that allows us to assess the overall remote visualization time as the frame time for direct volume rendering plus the encoding and decoding times. We are happy to compare this with the frame time for VDI rendering on the display client.

Our confusion, however, stems from the fact that the primary difference between VDI and remote volume visualization frame rates arises from the difference between the rendering frame rates themselves, and not video encoding time. Volume rendering frame rates are slow for the data sizes we consider, while VDI rendering is much faster, and this is what makes the remote volume visualization slow. We are unsure, therefore, whether a comparison with NVenc-based video streaming is the best way to address the concerns you had when you read our manuscript, or whether that is even what you had in mind.

Please let us know if you have any suggestions for what would help address this point.
 
We hope to use your review and suggestions to produce the best possible final version of our paper for the community, and thank you for your support, time and consideration in helping us do so.

Sincerely,
The Authors
